Detection of fully irreducible automorphisms in generalized Baumslag-Solitar groups

We define fully irreducible automorphisms of generalized Baumslag-Solitar groups in analogy with fully irreducible automorphisms of free groups. We first obtain a characterization of fully irreducible automorphisms analogous to a condition given by Kapovich. Next we discuss the existence of pseudo-periodic conjugacy classes based on the study of Nielsen paths in a train track representative. Finally we give an algorithm which finds out whether an automorphism with a train track representative is pseudo-atoroidal and fully irreducible.

==> compacite-Y.pgf <==
%\usetikzlibrary{calc}
\begin{tikzpicture}

 \newcommand{\bez}[4]{ %début, fin, vecteur 1, vecteur 2
    \draw #1 .. controls ($ #1 + #3$) and ($#2 + #4$) .. #2;
}
 \newcommand{\bezv}[4]{ %début, fin, vecteur 1, vecteur 2
    \draw[green!70!black, very thick] #1 .. controls ($ #1 + #3$) and ($#2 + #4$) .. #2;
}

%\bez{(0,0)}{(3,0)}{(0,1)}{(0,1)};

\coordinate (p1) at (0,0);
\coordinate (p2) at (1,1);
\coordinate (p3) at (2,0.8);
\coordinate (p4) at (3,2);
\coordinate (p5) at (3.5,0.5);

\coordinate (p6) at (5,2);
\coordinate (p7) at (6,1);
\coordinate (p8) at (3,4);
\coordinate (p9) at (1.5,3.5);
\coordinate (p10) at (4.5,5);
\coordinate (p11) at (3,6);
\coordinate (p12) at (1,5);
\coordinate (p13) at (5.5,5);


\bez{(p1)}{(p2)}{(1,0)}{(0, -0.2)}
\bezv{(p3)}{(p2)}{(-0.5,-0.5)}{(0, -0.2)}
\bezv{(p3)}{(p4)}{(0.5,0.5)}{(-0.3, -0.5)}
\bez{(p3)}{(p5)}{(0.5,0.5)}{(-0.2, 0.5)}

\bez{(p6)}{(p4)}{(-0.2,-0.5)}{(0.5, -0.5)}
\bez{(p6)}{(p7)}{(-0.2,-0.5)}{(-0.5, 0.1)}

\bezv{(p8)}{(p4)}{(0.2,-0.8)}{(0.3, 0.5)}
\bez{(p8)}{(p9)}{(0.2,-0.8)}{(0.3, -0.5)}
\bez{(p8)}{(p10)}{(0.2,-0.8)}{(-0.3, -0.1)}
\bez{(p13)}{(p10)}{(-0.5,0.1)}{(0.3, 0.1)}

\bez{(p11)}{(p10)}{(-0.4,-0.5)}{(-0.3, -0.1)}
\bez{(p11)}{(p12)}{(-0.4,-0.5)}{(0.5, 0.1)}


\foreach \x in {1,4,9,12,7,5,13}
{
    \draw (p\x) node [red] {$\bullet$};
}

\end{tikzpicture}
